TimeHF 2.0: Multimodal, Multivariate, and Multi-Region Collaborative Forecasting for Large-Scale Retail Supply Chains

Large-scale retail supply chains need sales forecasts for specified products, future dates or planning windows, and regions under the conditions available at the forecast origin. Regional sparsity, changing environments, volatile sales, and unfamiliar business situations make these dimensions difficult to model together. We introduce TimeHF 2.0, a multimodal, multivariate, and multi-region collaborative forecasting framework that makes flexibly expressed business knowledge usable in numerical prediction. A coverage-aware directed encoder integrates regional sales and applicable covariates. A semantic alignment module transfers language-model hidden representations of natural-language plans and domain experience into target-specific forecasting context. Learning against sales observations connects these meanings to numerical evidence, allowing business users to supply experience, future plans, and changing circumstances without defining a new numerical feature for each description. Text-conditioned future queries and shared/routed experts adapt prediction to the supplied context. An ordered-distribution head allocates fine resolution to routine fluctuations and coarse resolution to extreme sales movements, while daily/window learning connects forecasts to cumulative planning quantities. Online parallel forecasting at JD yields relative accuracy improvements of 18.25% and 17.94% for national daily and planning-window sales, and 19.44% and 18.99% for DC daily and planning-window sales, over the original production deep learning baseline. Component comparisons, loss-design results, and product-type analyses examine the roles of regional information, covariates, business knowledge, context-dependent processing, and robust planning-oriented learning.

==> data/case_k1_plot.csv <==
lead,observed,baseline,conditioned
-29.0,0.0,nan,nan
-28.0,111.1111111111,nan,nan
-27.0,0.0,nan,nan
-26.0,222.2222222222,nan,nan
-25.0,0.0,nan,nan
-24.0,0.0,nan,nan
-23.0,111.1111111111,nan,nan
-22.0,0.0,nan,nan
-21.0,333.3333333333,nan,nan
-20.0,0.0,nan,nan
-19.0,0.0,nan,nan
-18.0,111.1111111111,nan,nan
-17.0,0.0,nan,nan
-16.0,0.0,nan,nan
-15.0,222.2222222222,nan,nan
-14.0,0.0,nan,nan
-13.0,0.0,nan,nan
-12.0,111.1111111111,nan,nan
-11.0,0.0,nan,nan
-10.0,444.4444444444,nan,nan
-9.0,0.0,nan,nan
-8.0,0.0,nan,nan
-7.0,222.2222222222,nan,nan
-6.0,0.0,nan,nan
-5.0,0.0,nan,nan
-4.0,111.1111111111,nan,nan
-3.0,0.0,nan,nan
-2.0,333.3333333333,nan,nan
-1.0,0.0,nan,nan
0.0,666.6666666667,nan,nan
1.0,409.6,305.6,354.0326666667
2.0,441.6,297.6,353.4692222222
3.0,278.4,288.0,354.5956666667
4.0,339.2,271.2,344.4563333333
5.0,512.0,258.4,339.6682222222
6.0,428.8,249.3333333333,346.146
7.0,489.6,253.6,369.5228888889
8.0,611.2,262.1333333333,393.4631111111
9.0,560.0,270.6666666667,423.0361111111
10.0,499.2,266.1333333333,445.5681111111
11.0,569.6,256.2666666667,468.3817777778
12.0,691.2,246.4,481.3375555556
13.0,630.4,252.0,484.7173333333
14.0,480.0,261.3333333333,463.3121111111
15.0,368.0,266.9333333333,430.3591111111
16.0,531.2,256.2666666667,403.3208888889
17.0,521.6,240.8,385.8588888889
18.0,288.0,221.8666666667,363.6087777778
19.0,320.0,212.5333333333,356.5674444444
20.0,361.6,210.4,355.1591111111
21.0,188.8,218.4,350.6525555556
22.0,188.8,219.2,328.684
23.0,361.6,213.0666666667,302.4906666667
24.0,320.0,197.6,275.4523333333
25.0,268.8,184.8,262.7782222222
26.0,352.0,174.1333333333,254.6103333333
27.0,198.4,173.6,250.9488888889
28.0,230.4,171.7333333333,239.4014444444


==> data/case_k2_plot.csv <==
lead,observed,baseline,conditioned
-29.0,0.0,nan,nan
-28.0,111.1111111111,nan,nan
-27.0,0.0,nan,nan
-26.0,0.0,nan,nan
-25.0,277.7777777778,nan,nan
-24.0,0.0,nan,nan
-23.0,55.5555555556,nan,nan
-22.0,0.0,nan,nan
-21.0,444.4444444444,nan,nan
-20.0,0.0,nan,nan
-19.0,0.0,nan,nan
-18.0,166.6666666667,nan,nan
-17.0,0.0,nan,nan
-16.0,333.3333333333,nan,nan
-15.0,0.0,nan,nan
-14.0,0.0,nan,nan
-13.0,111.1111111111,nan,nan
-12.0,0.0,nan,nan
-11.0,555.5555555556,nan,nan
-10.0,0.0,nan,nan
-9.0,55.5555555556,nan,nan
-8.0,0.0,nan,nan
-7.0,222.2222222222,nan,nan
-6.0,0.0,nan,nan
-5.0,0.0,nan,nan
-4.0,388.8888888889,nan,nan
-3.0,0.0,nan,nan
-2.0,111.1111111111,nan,nan
-1.0,0.0,nan,nan
0.0,166.6666666667,nan,nan
1.0,0.0,83.3777777778,76.0604444444
2.0,77.7777777778,87.7333333333,76.6577777778
3.0,38.8888888889,103.1333333333,83.8257777778
4.0,0.0,127.0888888889,90.1973333333
5.0,155.5555555556,167.5333333333,97.3653333333
6.0,38.8888888889,218.7111111111,101.3475555556
7.0,77.7777777778,285.4444444444,106.5244444444
8.0,38.8888888889,338.1777777778,110.9048888889
9.0,116.6666666667,362.1333333333,122.4533333333
10.0,77.7777777778,382.8222222222,138.3822222222
11.0,155.5555555556,369.9111111111,163.8684444444
12.0,194.4444444444,333.6666666667,195.328
13.0,272.2222222222,252.6222222222,242.3182222222
14.0,350.0,177.4888888889,309.8168888889
15.0,505.5555555556,141.7111111111,442.8231111111
16.0,700.0,121.9555555556,566.4711111111
17.0,583.3333333333,111.8444444444,543.7724444444
18.0,894.4444444444,102.8222222222,510.9191111111
19.0,738.8888888889,98.0,486.8266666667
20.0,622.2222222222,92.8666666667,457.7564444444
21.0,427.7777777778,89.9111111111,397.824
22.0,311.1111111111,85.2444444444,316.7857777778
23.0,350.0,83.0666666667,238.1368888889
24.0,194.4444444444,79.1777777778,183.9786666667
25.0,233.3333333333,76.3777777778,145.5502222222
26.0,116.6666666667,72.8,122.0551111111
27.0,77.7777777778,71.7111111111,103.1395555556
28.0,155.5555555556,67.6666666667,94.7768888889


==> data/case_k3_plot.csv <==
lead,observed,baseline,conditioned
-29.0,54.7945205479,nan,nan
-28.0,82.1917808219,nan,nan
-27.0,41.095890411,nan,nan
-26.0,95.8904109589,nan,nan
-25.0,68.4931506849,nan,nan
-24.0,109.5890410959,nan,nan
-23.0,54.7945205479,nan,nan
-22.0,123.2876712329,nan,nan
-21.0,82.1917808219,nan,nan
-20.0,68.4931506849,nan,nan
-19.0,95.8904109589,nan,nan
-18.0,136.9863013699,nan,nan
-17.0,54.7945205479,nan,nan
-16.0,109.5890410959,nan,nan
-15.0,82.1917808219,nan,nan
-14.0,150.6849315068,nan,nan
-13.0,68.4931506849,nan,nan
-12.0,95.8904109589,nan,nan
-11.0,123.2876712329,nan,nan
-10.0,82.1917808219,nan,nan
-9.0,164.3835616438,nan,nan
-8.0,109.5890410959,nan,nan
-7.0,68.4931506849,nan,nan
-6.0,136.9863013699,nan,nan
-5.0,95.8904109589,nan,nan
-4.0,123.2876712329,nan,nan
-3.0,178.0821917808,nan,nan
-2.0,82.1917808219,nan,nan
-1.0,150.6849315068,nan,nan
0.0,109.5890410959,nan,nan
1.0,95.6301369863,102.3205479452,98.6301369863
2.0,91.2602739726,102.5315068493,100.0
3.0,98.4931506849,103.797260274,99.3150684932
4.0,99.397260274,104.4602739726,101.3698630137
5.0,111.4520547945,105.8164383562,105.4794520548
6.0,122.602739726,107.0219178082,110.9589041096
7.0,130.1369863014,108.5589041096,121.9178082192
8.0,148.9726027397,109.5232876712,142.4657534247
9.0,167.5068493151,111.0602739726,155.4794520548
10.0,187.698630137,112.295890411,147.2602739726
11.0,209.5479452055,113.8328767123,143.1506849315
12.0,217.9863013699,114.7671232877,175.3424657534
13.0,238.1780821918,115.9726027397,197.2602739726
14.0,224.7671232877,115.9123287671,184.9315068493
15.0,200.8082191781,115.098630137,165.7534246575
16.0,176.8493150685,113.4712328767,149.3150684932
17.0,159.2191780822,112.1753424658,139.7260273973
18.0,144.904109589,110.6383561644,131.5068493151
19.0,134.0547945205,109.4931506849,123.2876712329
20.0,122.301369863,107.8356164384,116.4383561644
21.0,113.4109589041,106.6602739726,110.9589041096
22.0,107.0821917808,104.9424657534,108.2191780822
23.0,102.4109589041,103.3452054795,105.4794520548
24.0,104.8219178082,101.6876712329,103.4246575342
25.0,98.1917808219,100.8438356164,102.0547945205
26.0,100.602739726,99.7287671233,101.3698630137
27.0,96.5342465753,98.8547945205,100.0
28.0,92.7671232877,97.5589041096,99.3150684932


==> data/case_r1_plot.csv <==
lead,national_history,national_forecast,national_ma7,peer_b_history,peer_b_forecast,peer_b_ma7,peer_c_history,peer_c_forecast,peer_c_ma7,focal_history,focal_forecast,focal_ma7,focal_observed,control_forecast
-60.0,17.6336123248,nan,17.6336123248,35.1082504389,nan,35.1082504389,34.9586016559,nan,34.9586016559,7.1684587814,nan,7.1684587814,nan,nan
-59.0,17.0157036896,nan,17.3246580072,0.0,nan,17.5541252194,10.1195952162,nan,22.5390984361,7.1684587814,nan,7.1684587814,nan,nan
-58.0,18.0657911969,nan,17.5717024038,7.0216500878,nan,14.0433001755,9.1996320147,nan,18.0926096289,0.0,nan,4.7789725209,nan,nan
-57.0,18.4622528068,nan,17.7943400045,7.0216500878,nan,12.2878876536,34.9586016559,nan,22.3091076357,14.3369175627,nan,7.1684587814,nan,nan
-56.0,19.2480325741,nan,18.0850785184,7.0216500878,nan,11.2346401404,24.8390064397,nan,22.8150873965,0.0,nan,5.7347670251,nan,nan
-55.0,23.9305656424,nan,19.0593263724,14.0433001755,nan,11.7027501463,7.3597056118,nan,20.2391904324,14.3369175627,nan,7.1684587814,nan,nan
-54.0,39.3175621778,nan,21.9533600589,14.0433001755,nan,12.0371144362,16.5593376265,nan,19.7134971744,7.1684587814,nan,7.1684587814,nan,nan
-53.0,70.7808984082,nan,29.5458294994,42.1299005266,nan,13.0402073059,68.9972401104,nan,24.5761598108,7.1684587814,nan,7.1684587814,nan,nan
-52.0,64.4553712809,nan,36.3229248696,42.1299005266,nan,19.0587645239,49.6780128795,nan,30.2273623341,71.6845878136,nan,16.3850486431,nan,nan
-51.0,8.2864048194,nan,34.9258696728,7.0216500878,nan,19.0587645239,0.9199632015,nan,29.0445525036,0.0,nan,16.3850486431,nan,nan
-50.0,34.0671246413,nan,37.1551370777,49.1515506144,nan,25.077321742,32.1987120515,nan,28.6502825601,21.5053763441,nan,17.4091141833,nan,nan
-49.0,61.9265891205,nan,43.2520737272,63.1948507899,nan,33.1020646995,77.2769089236,nan,36.1414114864,35.8422939068,nan,22.5294418843,nan,nan
-48.0,52.2150655412,nan,47.2927165699,35.1082504389,nan,36.1113433085,34.0386384545,nan,39.9526876068,35.8422939068,nan,25.6016385049,nan,nan
-47.0,90.8325693808,nan,54.6520033132,87.7706260971,nan,46.6438184402,128.7948482061,nan,55.9863319753,86.0215053763,nan,36.866359447,nan,nan
-46.0,101.5620349315,nan,59.0493085308,59.6840257461,nan,49.1515506144,218.9512419503,nan,77.4083322381,64.5161290323,nan,45.0588837686,nan,nan
-45.0,61.6801400117,nan,58.6528469209,77.2381509655,nan,54.1670149628,37.7184912603,nan,75.6998291497,57.3476702509,nan,43.0107526882,nan,nan
-44.0,49.4041170098,nan,64.5268058052,28.0866003511,nan,57.1762935718,57.0377184913,nan,83.7166513339,21.5053763441,nan,46.0829493088,nan,nan
-43.0,58.1298441537,nan,67.9643371642,24.5757753072,nan,53.665468528,77.2769089236,nan,90.1563937443,28.6738351254,nan,47.107014849,nan,nan
-42.0,69.0736132773,nan,68.9853406151,77.2381509655,nan,55.6716542673,44.1582336707,nan,85.4251544224,64.5161290323,nan,51.2032770097,nan,nan
-41.0,87.3287059636,nan,74.0015749612,77.2381509655,nan,61.6902114854,86.4765409384,nan,92.9162833487,93.1899641577,nan,59.3958013313,nan,nan
-40.0,84.6391961235,nan,73.116807353,115.8572264482,nan,65.7025829641,97.516099356,nan,88.4478906558,64.5161290323,nan,56.3236047107,nan,nan
-39.0,68.620004048,nan,68.4108029411,98.3031012288,nan,71.2195937474,59.7976080957,nan,65.711657248,86.0215053763,nan,59.3958013313,nan,nan
-38.0,43.8465110188,nan,65.8631416564,38.6190754827,nan,65.7025829641,34.9586016559,nan,65.3173873045,21.5053763441,nan,54.2754736303,nan,nan
-37.0,40.4105103997,nan,64.5783407121,14.0433001755,nan,63.6963972248,34.0386384545,nan,62.0318044421,21.5053763441,nan,54.2754736303,nan,nan
-36.0,116.5918588454,nan,72.9300570966,87.7706260971,nan,72.7242330519,75.4369825207,nan,61.7689578131,57.3476702509,nan,58.3717357911,nan,nan
-35.0,84.6177657662,nan,75.1506503093,98.3031012288,nan,75.733511661,64.397424103,nan,64.660270732,50.1792114695,nan,56.3236047107,nan,nan
-34.0,69.4843617921,nan,72.6014582848,63.1948507899,nan,73.7273259216,55.1977920883,nan,60.1918780392,64.5161290323,nan,52.2273425499,nan,nan
-33.0,69.0343242889,nan,70.3721908799,42.1299005266,nan,63.1948507899,58.8776448942,nan,54.6720988303,21.5053763441,nan,46.0829493088,nan,nan
-32.0,41.4534544545,nan,66.4912552236,45.6407255705,nan,55.6716542673,48.758049678,nan,53.0950190564,35.8422939068,nan,38.9144905274,nan,nan
-31.0,58.5370209422,nan,68.5898994984,38.6190754827,nan,55.6716542673,49.6780128795,nan,55.1977920883,64.5161290323,nan,45.0588837686,nan,nan
-30.0,66.7698498684,nan,72.3555194225,94.7922761849,nan,67.2072222687,59.7976080957,nan,58.8776448942,50.1792114695,nan,49.1551459293,nan,nan
-29.0,59.5942519019,nan,64.2130041449,77.2381509655,nan,65.7025829641,45.9981600736,nan,54.6720988303,28.6738351254,nan,45.0588837686,nan,nan
-28.0,69.0164656579,nan,61.9842469866,45.6407255705,nan,58.1793864415,49.6780128795,nan,52.5693257984,57.3476702509,nan,46.0829493088,nan,nan
-27.0,22.6590311097,nan,55.294914032,17.5541252194,nan,51.6592827886,20.2391904324,nan,47.5752398475,21.5053763441,nan,39.9385560676,nan,nan
-26.0,83.6462562356,nan,57.3823328815,38.6190754827,nan,51.1577363538,24.8390064397,nan,42.7125772112,21.5053763441,nan,39.9385560676,nan,nan
-25.0,33.2277689807,nan,56.2072349567,14.0433001755,nan,46.6438184402,27.5988960442,nan,39.6898409778,78.853046595,nan,46.0829493088,nan,nan
-24.0,30.0310740181,nan,52.1349568246,24.5757753072,nan,44.6376327008,25.7589696412,nan,36.2728348009,14.3369175627,nan,38.9144905274,nan,nan
-23.0,30.99186837,nan,47.0238166106,35.1082504389,nan,36.1113433085,34.0386384545,nan,32.592981995,172.0430107527,nan,56.3236047107,nan,nan
-22.0,45.6288024002,nan,45.028752396,28.0866003511,nan,29.0896932208,40.4783808648,nan,31.804442108,28.6738351254,nan,56.3236047107,nan,nan
-21.0,75.6563046921,nan,45.9773008295,42.1299005266,nan,28.5881467859,43.2382704692,nan,30.8844789066,21.5053763441,nan,51.2032770097,nan,nan
-20.0,74.7205124237,nan,53.4146553029,70.2165008777,nan,36.1113433085,62.5574977001,nan,36.9299513734,64.5161290323,nan,57.3476702509,nan,nan
-19.0,87.4501446549,nan,53.9580679342,94.7922761849,nan,44.136086266,105.7957681693,nan,48.495203049,93.1899641577,nan,67.5883256528,nan,nan
-18.0,85.4178324384,nan,61.4137912853,428.320655354,nan,103.3185655772,45.0781968721,nan,50.9922460244,136.2007168459,nan,75.7808499744,nan,nan
-17.0,67.0162989773,nan,66.6973948509,45.6407255705,nan,106.3278441862,88.3164673413,nan,59.9290314102,136.2007168459,nan,93.1899641577,nan,nan
-16.0,70.3594347148,nan,72.3213329002,77.2381509655,nan,112.3464014043,50.597976081,nan,62.2946510711,28.6738351254,nan,72.7086533538,nan,nan
-15.0,505.049230293,nan,137.9528225992,105.3247513166,nan,123.3804229708,492.1803127875,nan,126.8234984886,387.0967741935,nan,123.9119303635,nan,nan
-14.0,394.1006988678,nan,183.44487891,403.7448800468,nan,175.0397057594,332.1067157314,nan,168.0904192404,351.2544802867,nan,171.0189452125,nan,nan
-13.0,381.3139190171,nan,227.2439369947,305.441778818,nan,208.6433168938,343.146274149,nan,208.1745301617,78.853046595,nan,173.0670762929,nan,nan
-12.0,271.6083483147,nan,253.5522518033,140.4330017554,nan,215.1634205467,279.6688132475,nan,233.0135366014,322.5806451613,nan,205.8371735791,nan,nan
-11.0,312.5439024681,nan,285.9988332361,245.757753072,nan,189.083005935,166.5133394664,nan,250.3614141149,236.5591397849,nan,220.1740911418,nan,nan
-10.0,77.2707249414,nan,287.463751231,42.1299005266,nan,188.5814595001,81.876724931,nan,249.4414509134,71.6845878136,nan,210.9575012801,nan,nan
-9.0,169.9141595133,nan,301.6858547736,315.9742539497,nan,222.6866170693,194.1122355106,nan,269.9434879748,415.770609319,nan,266.2570404506,nan,nan
-8.0,239.4342385675,nan,263.7408559557,175.5412521943,nan,232.7175457661,284.2686292548,nan,240.2418188987,415.770609319,nan,270.3533026114,nan,nan
-7.0,195.5627254652,nan,235.3782883267,228.2036278525,nan,207.6402240241,184.9126034959,nan,219.2140885793,329.7491039427,nan,267.2811059908,nan,nan
-6.0,159.1239746169,nan,203.6368676982,150.9654768871,nan,185.5721808911,415.8233670653,nan,229.5965304245,71.6845878136,nan,266.2570404506,nan,nan
-5.0,119.3956639244,nan,181.8921984995,77.2381509655,nan,176.5443450639,90.1563937443,nan,202.5233276383,7.1684587814,nan,221.198156682,nan,nan
-4.0,131.2787970426,nan,155.9971834388,403.7448800468,nan,199.1139346318,230.9107635695,nan,211.722959653,114.6953405018,nan,203.7890424987,nan,nan
-3.0,179.5363899373,nan,170.6065641525,270.3335283792,nan,231.7144528964,146.274149034,nan,220.9225916678,57.3476702509,nan,201.7409114183,nan,nan
-2.0,135.2898455824,nan,165.6602335909,270.3335283792,nan,225.1943492435,137.9944802208,nan,212.9057694835,93.1899641577,nan,155.6579621096,nan,nan
-1.0,185.7404783732,nan,157.9896964203,333.5283791691,nan,247.7639388113,265.8693652254,nan,210.2773031936,967.7419354839,nan,234.5110087046,nan,nan
0.0,nan,137.5526448633,nan,nan,212.3771921942,nan,nan,173.2331304892,nan,nan,203.6992008114,nan,35.8422939068,153.7526895105
1.0,nan,130.7940923648,nan,nan,196.0918410889,nan,nan,149.8653548731,nan,nan,187.6514667251,nan,35.8422939068,121.5547938373
2.0,nan,133.367781839,nan,nan,198.7565667257,nan,nan,136.2014952996,nan,nan,245.4027839032,nan,810.0358422939,139.6663122475
3.0,nan,123.6042432107,nan,nan,175.8264638723,nan,nan,128.849103238,nan,nan,194.8483648266,nan,43.0107526882,188.4072731696
4.0,nan,88.1546712226,nan,nan,120.1357364376,nan,nan,88.7171754951,nan,nan,136.5506572108,nan,86.0215053763,132.3759975797
5.0,nan,81.5328765492,nan,nan,101.6531598854,nan,nan,87.4348827316,nan,nan,85.3119033212,nan,0.0,147.7203741663
6.0,nan,90.8296512805,nan,nan,112.532640773,nan,nan,96.4361504886,nan,nan,84.8849238461,nan,71.6845878136,157.5732687431
7.0,nan,76.8684164157,nan,nan,85.9602363993,nan,nan,82.6603065638,nan,nan,58.3149694627,nan,57.3476702509,153.0955737534
8.0,nan,69.219389711,nan,nan,74.4100473581,nan,nan,73.7023024572,nan,nan,54.7597980841,nan,14.3369175627,121.03528702
9.0,nan,93.9979545915,nan,nan,115.3584140445,nan,nan,108.8809352899,nan,nan,65.4828266431,nan,7.1684587814,139.0693995379
10.0,nan,94.1360018097,nan,nan,118.7153297813,nan,nan,108.9968852418,nan,nan,65.4473253476,nan,57.3476702509,187.6020489596
11.0,nan,77.6210577072,nan,nan,87.4256627332,nan,nan,85.8675580345,nan,nan,55.272594575,nan,35.8422939068,131.8102425731
12.0,nan,55.1960782446,nan,nan,56.7051467315,nan,nan,56.7059100168,nan,nan,46.9691334659,nan,28.6738351254,147.0890396133
13.0,nan,62.2381793721,nan,nan,60.7710470576,nan,nan,65.5107401661,nan,nan,46.0086808837,nan,57.3476702509,156.8998244078
14.0,nan,80.7727096306,nan,nan,90.929831588,nan,nan,85.4323667019,nan,nan,56.2910332902,nan,35.8422939068,151.7649158396
15.0,nan,79.5877751717,nan,nan,89.4923625877,nan,nan,85.0960065601,nan,nan,57.4545774836,nan,35.8422939068,119.9832868963
16.0,nan,77.4366566261,nan,nan,81.1878961035,nan,nan,81.3710160944,nan,nan,50.5718039783,nan,28.6738351254,137.8606526582
17.0,nan,76.2514792899,nan,nan,80.3669482522,nan,nan,82.8875109156,nan,nan,45.3628006802,nan,35.8422939068,185.9714717654
18.0,nan,65.8985844058,nan,nan,67.9987577614,nan,nan,71.3884271167,nan,nan,37.9383059813,nan,7.1684587814,130.6645899713
19.0,nan,69.7941411784,nan,nan,75.7101470787,nan,nan,75.6664258576,nan,nan,45.4944590087,nan,14.3369175627,145.8105885791
20.0,nan,93.8483206934,nan,nan,107.7975791543,nan,nan,105.2271642044,nan,nan,53.4458057855,nan,28.6738351254,155.5361011602
21.0,nan,110.1304846832,nan,nan,135.2107593231,nan,nan,121.9896809596,nan,nan,62.5399654484,nan,43.0107526882,148.4392283025
22.0,nan,105.882584263,nan,nan,134.6226843426,nan,nan,116.5116984798,nan,nan,67.3110647441,nan,143.3691756272,117.354043374
23.0,nan,116.6449525556,nan,nan,148.7237205974,nan,nan,129.93452674,nan,nan,82.0503098136,nan,71.6845878136,134.8396550063
24.0,nan,127.8757063089,nan,nan,163.2232308876,nan,nan,141.0885190569,nan,nan,85.5094130321,nan,616.4874551971,181.896201783
25.0,nan,102.2073529937,nan,nan,129.0996678745,nan,nan,119.497908072,nan,nan,57.5836892624,nan,114.6953405018,127.8012826251
26.0,nan,88.3135951806,nan,nan,109.2854718007,nan,nan,104.0900826125,nan,nan,46.2706029201,nan,57.3476702509,142.6153806845
27.0,nan,151.863898182,nan,nan,211.4873521156,nan,nan,173.7841173609,nan,nan,87.8600253854,nan,14.3369175627,152.1277740753


==> data/case_r2_plot.csv <==
lead,national_history,national_forecast,national_ma7,peer_b_history,peer_b_forecast,peer_b_ma7,peer_c_history,peer_c_forecast,peer_c_ma7,focal_history,focal_forecast,focal_ma7,focal_observed,control_forecast
-60,64.0037681872,nan,64.0037681872,34.4954598594,nan,34.4954598594,47.3440651821,nan,47.3440651821,0.0,nan,0.0,nan,nan
-59,72.9601396446,nan,68.4819539159,34.4954598594,nan,34.4954598594,53.5142190405,nan,50.4291421113,146.3414634146,nan,73.1707317073,nan,nan
-58,48.1067283615,nan,61.6902120644,31.9971814295,nan,33.6627003827,51.0224261361,nan,50.6269034529,0.0,nan,48.7804878049,nan,nan
-57,64.0245486314,nan,62.2737962062,35.8406867063,nan,34.2071969636,50.0731716964,nan,50.4884705138,0.0,nan,36.5853658537,nan,nan
-56,93.2210727558,nan,68.4632515161,21.4275419182,nan,31.6512659546,51.615710161,nan,50.7139184432,0.0,nan,29.2682926829,nan,nan
-55,35.3890965009,nan,62.9508923469,31.6128309018,nan,31.6448601124,45.6828699126,nan,49.8754103548,146.3414634146,nan,48.7804878049,nan,nan
-54,73.3341876405,nan,64.434220246,35.4563361786,nan,32.1893566933,44.3776450579,nan,49.0900153124,0.0,nan,41.8118466899,nan,nan
-53,61.1152864411,nan,64.0215799965,29.0184648399,nan,31.4069288334,37.0209231499,nan,47.6152807364,0.0,nan,41.8118466899,nan,nan
-52,62.923185088,nan,62.5877293456,28.4419390484,nan,30.5421401461,45.3268994977,nan,46.4456636588,0.0,nan,20.9059233449,nan,nan
-51,57.8527566991,nan,63.9800191081,29.3067277357,nan,30.1577896184,72.8552782502,nan,49.5646425322,0.0,nan,20.9059233449,nan,nan
-50,59.9100206765,nan,63.3922294003,40.5489806704,nan,30.8304030419,37.6142071748,nan,47.7847904577,439.0243902439,nan,83.6236933798,nan,nan
-49,54.4655442918,nan,57.855725334,24.5023461397,nan,31.2696607878,32.986591781,nan,45.123487832,0.0,nan,83.6236933798,nan,nan
-48,60.7827993336,nan,61.4833971672,32.573707221,nan,31.4069288334,46.0388403275,nan,45.1743407484,0.0,nan,62.7177700348,nan,nan
-47,67.5572241483,nan,60.6581166683,31.6128309018,nan,30.857856651,58.1418344342,nan,47.1406535165,439.0243902439,nan,125.4355400697,nan,nan
-46,51.0575514403,nan,59.2212973825,43.7198725237,nan,32.9580577487,59.2097456789,nan,50.3104853063,0.0,nan,125.4355400697,nan,nan
-45,68.0351743652,nan,59.951581565,36.3211248659,nan,34.0836557226,62.2948226081,nan,52.7344743221,0.0,nan,125.4355400697,nan,nan
-44,58.5800722467,nan,60.0554837861,29.1145524719,nan,34.0562021135,41.0552545188,nan,48.1916137891,439.0243902439,nan,188.1533101045,nan,nan
-43,65.8947886109,nan,60.9104506338,36.9937382893,nan,33.5483103447,42.3604793735,nan,48.8696526746,0.0,nan,125.4355400697,nan,nan
-42,91.7456612164,nan,66.2361816231,32.8619701167,nan,34.7425423415,38.0888343947,nan,49.5985444765,0.0,nan,125.4355400697,nan,nan
-41,42.683032421,nan,63.6505006355,36.0328619701,nan,35.2367073056,38.2074911996,nan,48.4797803154,439.0243902439,nan,188.1533101045,nan,nan
-40,60.0554837861,nan,62.5788234409,32.9580577487,nan,35.4288825695,26.8164379227,nan,44.0047236709,0.0,nan,125.4355400697,nan,nan
-39,72.0873609875,nan,65.5830819477,31.0363051103,nan,33.6169443675,43.3097338132,nan,41.7332934044,0.0,nan,125.4355400697,nan,nan
-38,80.3995386741,nan,67.3494197061,25.4632224589,nan,32.0658154523,52.8022782107,nan,40.3772156333,146.3414634146,nan,146.3414634146,nan,nan
-37,53.8421309653,nan,66.6725709516,38.1467898724,nan,33.3561350809,55.7686983348,nan,42.4791361785,0.0,nan,83.6236933798,nan,nan
-36,76.742180492,nan,68.2221983632,26.7123616738,nan,31.887366993,58.2604912392,nan,44.750566445,0.0,nan,83.6236933798,nan,nan
-35,55.9825167196,nan,63.1131777208,21.715804814,nan,30.295057664,50.6664557212,nan,46.5473694916,0.0,nan,83.6236933798,nan,nan
-34,51.1614536613,nan,64.3243807551,27.0967122015,nan,29.0184648399,27.8843491674,nan,45.0726349156,0.0,nan,20.9059233449,nan,nan
-33,74.248527186,nan,66.3519583837,25.6553977227,nan,27.9752276934,32.1559941463,nan,45.8354286618,146.3414634146,nan,41.8118466899,nan,nan
-32,70.8197538903,nan,66.1708716555,43.7198725237,nan,29.7871658953,68.1090060515,nan,49.3781818387,0.0,nan,41.8118466899,nan,nan
-31,77.8227635913,nan,65.8027609294,32.6697948529,nan,30.8166762373,37.4955503698,nan,47.1915064329,0.0,nan,20.9059233449,nan,nan
-30,48.3768741363,nan,65.0220099538,36.9937382893,nan,30.6519545826,41.6485385437,nan,45.1743407484,0.0,nan,20.9059233449,nan,nan
-29,67.1831761524,nan,63.6564379053,36.9937382893,nan,32.1207226705,44.6149586679,nan,43.2249789525,0.0,nan,20.9059233449,nan,nan
-28,42.8492759747,nan,61.780260656,27.1927998334,nan,32.9031505304,34.5291302456,nan,40.9196467417,585.3658536585,nan,104.5296167247,nan,nan
-27,66.7052259354,nan,64.0007995523,43.431609628,nan,35.2367073056,56.2433255547,nan,44.9709290828,0.0,nan,104.5296167247,nan,nan
-26,71.941897878,nan,63.6712810798,34.2071969636,nan,36.4583929115,45.3268994977,nan,46.8524869901,0.0,nan,83.6236933798,nan,nan
-25,61.0945059969,nan,62.2819599521,35.6485114424,nan,35.3053413284,44.9709290828,nan,43.5470474232,0.0,nan,83.6236933798,nan,nan
-24,68.9287334666,nan,61.01138422,34.8798103871,nan,35.6210578333,57.1925799945,nan,46.3609087981,0.0,nan,83.6236933798,nan,nan
-23,68.783270357,nan,63.9265836801,23.9258203482,nan,33.7542124131,43.0724202033,nan,46.5643204638,585.3658536585,nan,167.2473867596,nan,nan
-22,72.6276525371,nan,64.7043660208,41.1255064619,nan,34.3444650092,42.0045089586,nan,46.1913990767,0.0,nan,167.2473867596,nan,nan
-21,51.2030145498,nan,65.8977572458,72.353986836,nan,40.7960631525,43.9030178381,nan,47.5305258757,0.0,nan,83.6236933798,nan,nan
-20,49.2704332376,nan,63.4070725747,90.1301987413,nan,47.4672901686,48.6492900368,nan,46.4456636588,0.0,nan,83.6236933798,nan,nan
-19,61.01138422,nan,61.8455706236,79.4644715981,nan,53.9326151164,57.4298936044,nan,48.1746628169,292.6829268293,nan,125.4355400697,nan,nan
-18,126.0541746181,nan,71.1255232837,118.0916996301,nan,65.7102134289,80.5679705731,nan,53.2599544584,0.0,nan,125.4355400697,nan,nan
-17,99.3305233555,nan,75.468636125,132.5048444181,nan,79.6566468619,94.9254439742,nan,58.6503635984,0.0,nan,125.4355400697,nan,nan
-16,120.7551613428,nan,82.8931919801,129.045689669,nan,94.6737710506,118.8941185777,nan,69.4820347947,0.0,nan,41.8118466899,nan,nan
-15,144.6111113035,nan,93.1765432325,164.6942011114,nan,112.3264417148,130.8784558794,nan,82.1783129262,439.0243902439,nan,104.5296167247,nan,nan
-14,126.6983683888,nan,103.9615937809,190.8300369937,nan,129.2515917374,133.4889055887,nan,94.9762968906,0.0,nan,104.5296167247,nan,nan
-13,137.649662491,nan,116.58719796,212.7380170716,nan,146.766994356,137.8792073725,nan,107.7234279386,0.0,nan,104.5296167247,nan,nan
-12,167.8644283819,nan,131.8519185545,200.15053729,nan,164.0078608834,234.8218170312,nan,133.0651312853,0.0,nan,62.7177700348,nan,nan
-11,183.4289811002,nan,140.0483194805,223.2115689509,nan,179.0249850721,162.085195586,nan,144.7104491443,585.3658536585,nan,146.3414634146,nan,nan
-10,148.3515912625,nan,147.0513291815,234.1655589898,nan,193.5479442966,189.4949175335,nan,158.2203739384,0.0,nan,146.3414634146,nan,nan
-9,196.9986111736,nan,157.9432505859,230.4181413449,nan,208.0297231075,266.7404975675,nan,179.3412852227,0.0,nan,146.3414634146,nan,nan
-8,208.4070750486,nan,167.0569596924,298.1599218487,nan,227.0962546414,235.533757861,nan,194.2920426486,439.0243902439,nan,146.3414634146,nan,nan
-7,254.6435634306,nan,185.3348446983,286.1489678587,nan,240.7132447649,286.7934976071,nan,216.1926986513,0.0,nan,146.3414634146,nan,nan
-6,187.0863392823,nan,192.3972270971,358.2146917989,nan,261.4956268688,289.2852905114,nan,237.8221390997,0.0,nan,146.3414634146,nan,nan
-5,255.5994638645,nan,204.9308035946,335.24974777,nan,280.7955140803,281.3352845786,nan,244.4669201779,0.0,nan,146.3414634146,nan,nan
-4,212.0228723423,nan,209.0156452006,344.9545985939,nan,298.1873754578,328.7980065657,nan,268.2830360321,585.3658536585,nan,146.3414634146,nan,nan
-3,264.7636397641,nan,225.6459378437,272.2162612302,nan,303.6231900636,320.373373413,nan,286.9799583006,0.0,nan,146.3414634146,nan,nan
-2,254.3318567673,nan,233.8364015,366.1899652483,nan,323.019164907,333.6629355694,nan,296.5403065866,0.0,nan,146.3414634146,nan,nan
-1,254.6227829864,nan,240.4386454911,385.1192287366,nan,335.4419230338,406.7555274295,nan,321.0005593821,146.3414634146,nan,104.5296167247,nan,nan
0,nan,269.7343220207,nan,nan,363.2592924747,nan,nan,377.174385951,nan,nan,90.7317073171,nan,0.0,97.6606829268
1,nan,279.2538435163,nan,nan,395.0354723508,nan,nan,396.6578333267,nan,nan,99.512195122,nan,146.3414634146,96.3740487805
2,nan,273.7553379766,nan,nan,405.902983521,nan,nan,425.1236008385,nan,nan,108.2926829268,nan,0.0,98.384195122
3,nan,281.0866786962,nan,nan,386.3587591884,nan,nan,462.108926947,nan,nan,103.9024390244,nan,146.3414634146,100.9756097561
4,nan,271.3489625363,nan,nan,390.6634850984,nan,nan,440.6913736503,nan,nan,96.5853658537,nan,0.0,100.2766829268
5,nan,263.8430660853,nan,nan,413.8686482072,nan,nan,475.7425938378,nan,nan,106.8292682927,nan,292.6829268293,97.0688780488
6,nan,293.6692376694,nan,nan,430.0498054225,nan,nan,439.2793576712,nan,nan,120.0,nan,0.0,97.324097561
7,nan,304.6267659048,nan,nan,437.2563778166,nan,nan,441.1066724677,nan,nan,133.1707317073,nan,146.3414634146,100.7256585366
8,nan,307.4155015187,nan,nan,419.2495555947,nan,nan,493.2919352925,nan,nan,140.487804878,nan,0.0,100.7010731707
9,nan,300.695105859,nan,nan,446.8555322454,nan,nan,480.3227465095,nan,nan,136.0975609756,nan,292.6829268293,99.1955121951
10,nan,288.9167500771,nan,nan,471.4347484906,nan,nan,481.4143891152,nan,nan,128.7804878049,nan,146.3414634146,100.012097561
11,nan,288.6549164799,nan,nan,489.8355300034,nan,nan,449.6024997034,nan,nan,141.9512195122,nan,146.3414634146,98.9877073171
12,nan,312.8849144365,nan,nan,452.2748746857,nan,nan,517.5809832694,nan,nan,158.0487804878,nan,0.0,97.3744390244
13,nan,292.3600696838,nan,nan,450.7662988646,nan,nan,489.9814104339,nan,nan,169.756097561,nan,292.6829268293,98.3964878049
14,nan,331.6683579639,nan,nan,515.884887017,nan,nan,483.4908832022,nan,nan,163.9024390244,nan,146.3414634146,99.004097561
15,nan,317.8971575816,nan,nan,496.1773137101,nan,nan,502.0962702211,nan,nan,152.1951219512,nan,292.6829268293,97.7555121951
16,nan,349.7390322547,nan,nan,533.0845731307,nan,nan,554.0798164775,nan,nan,160.9756097561,nan,0.0,97.5699512195
17,nan,341.2086599038,nan,nan,497.224668898,nan,nan,569.4102756793,nan,nan,180.0,nan,292.6829268293,95.6458536585
18,nan,317.7080555392,nan,nan,501.8368752302,nan,nan,523.9291223352,nan,nan,197.5609756098,nan,146.3414634146,94.867902439
19,nan,318.0259963357,nan,nan,533.151834473,nan,nan,565.1386307005,nan,nan,204.8780487805,nan,439.0243902439,93.1966829268
20,nan,331.9343476499,nan,nan,482.8595679259,nan,nan,587.0901396195,nan,nan,196.0975609756,nan,146.3414634146,93.4331707317
21,nan,374.0542300326,nan,nan,494.9281744951,nan,nan,537.4322667405,nan,nan,182.9268292683,nan,292.6829268293,96.8587317073
22,nan,361.5381684809,nan,nan,569.4537418125,nan,nan,595.9419372701,nan,nan,193.1707317073,nan,146.3414634146,98.8179512195
23,nan,357.6937863008,nan,nan,568.5216917829,nan,nan,558.8616857177,nan,nan,213.6585365854,nan,439.0243902439,99.0954146341
24,nan,378.0274509668,nan,nan,544.8264817514,nan,nan,567.4880354388,nan,nan,234.1463414634,nan,292.6829268293,97.012097561
25,nan,398.71230514,nan,nan,553.262975834,nan,nan,608.1161254598,nan,nan,245.8536585366,nan,292.6829268293,97.6788292683
26,nan,368.4393540053,nan,nan,534.1703633714,nan,nan,550.0336194281,nan,nan,238.5365853659,nan,146.3414634146,97.952195122
27,nan,386.6451011834,nan,nan,557.6733981391,nan,nan,621.5362101016,nan,nan,228.2926829268,nan,439.0243902439,94.1227317073


==> data/case_r3_plot.csv <==
lead,national_history,national_forecast,national_ma7,peer_b_history,peer_b_forecast,peer_b_ma7,peer_c_history,peer_c_forecast,peer_c_ma7,focal_history,focal_forecast,focal_ma7,focal_observed,control_forecast
-60,78.4373438389,nan,78.4373438389,63.8008628449,nan,63.8008628449,144.9275362319,nan,144.9275362319,171.4285714286,nan,171.4285714286,nan,nan
-59,80.5095714213,nan,79.4734576301,52.6645768025,nan,58.2327198237,86.9565217391,nan,115.9420289855,171.4285714286,nan,171.4285714286,nan,nan
-58,54.1063189791,nan,71.0177447464,45.3272913498,nan,53.9309103324,115.9420289855,nan,115.9420289855,85.7142857143,nan,142.8571428571,nan,nan
-57,68.1052752519,nan,70.2896273728,57.3574598839,nan,54.7875477203,57.9710144928,nan,101.4492753623,0.0,nan,107.1428571429,nan,nan
-56,77.9514708386,nan,71.821996066,52.2176355567,nan,54.2735652876,144.9275362319,nan,110.1449275362,171.4285714286,nan,120.0,nan,nan
-55,82.8268118841,nan,73.6561320356,48.3068996555,nan,53.2791210155,57.9710144928,nan,101.4492753623,85.7142857143,nan,114.2857142857,nan,nan
-54,101.9378165615,nan,77.6963726822,41.6027809678,nan,51.6110724373,144.9275362319,nan,107.6604554865,171.4285714286,nan,122.4489795918,nan,nan
-53,72.1500641602,nan,76.7981898709,34.4144759304,nan,47.4130171638,86.9565217391,nan,99.3788819876,85.7142857143,nan,110.2040816327,nan,nan
-52,74.4257770161,nan,75.9290763845,36.351221329,nan,45.0825378104,86.9565217391,nan,99.3788819876,171.4285714286,nan,110.2040816327,nan,nan
-51,82.4489106617,nan,79.9780180534,63.2421862876,nan,47.6418085158,86.9565217391,nan,95.2380952381,171.4285714286,nan,122.4489795918,nan,nan
-50,76.9714193167,nan,81.2446100627,59.8901269437,nan,48.0036180958,115.9420289855,nan,103.5196687371,171.4285714286,nan,146.9387755102,nan,nan
-49,92.075009932,nan,83.2622585046,36.9471429902,nan,45.8221191577,115.9420289855,nan,99.3788819876,85.7142857143,nan,134.693877551,nan,nan
-48,94.919651002,nan,84.98980695,58.0278717527,nan,47.2108294573,86.9565217391,nan,103.5196687371,85.7142857143,nan,134.693877551,nan,nan
-47,72.0337868609,nan,80.7178027071,48.1579192402,nan,48.147277782,57.9710144928,nan,91.0973084886,85.7142857143,nan,122.4489795918,nan,nan
-46,93.6156841466,nan,83.784319848,45.5507619727,nan,49.738175788,115.9420289855,nan,95.2380952381,85.7142857143,nan,122.4489795918,nan,nan
-45,72.5528819467,nan,83.5167634095,73.0376485924,nan,54.9790939685,57.9710144928,nan,91.0973084886,85.7142857143,nan,110.2040816327,nan,nan
-44,69.2182151158,nan,81.6266640458,57.7299109221,nan,54.1916260592,86.9565217391,nan,91.0973084886,85.7142857143,nan,97.9591836735,nan,nan
-43,92.2037455133,nan,83.8027106453,46.9288308141,nan,52.3400123264,115.9420289855,nan,91.0973084886,85.7142857143,nan,85.7142857143,nan,nan
-42,67.9391648245,nan,80.3547327728,29.7960830566,nan,51.3184323358,57.9710144928,nan,82.8157349896,171.4285714286,nan,97.9591836735,nan,nan
-41,95.8415638743,nan,80.4864346117,54.4150966821,nan,50.8023216115,144.9275362319,nan,91.0973084886,85.7142857143,nan,97.9591836735,nan,nan
-40,87.6066394338,nan,82.7111278364,42.1987026289,nan,49.9510049527,115.9420289855,nan,99.3788819876,171.4285714286,nan,110.2040816327,nan,nan
-39,75.7255911109,nan,80.1554002599,60.4860486049,nan,52.0846173287,86.9565217391,nan,95.2380952381,0.0,nan,97.9591836735,nan,nan
-38,71.0246660142,nan,79.9370836981,57.7671560259,nan,49.9031183907,144.9275362319,nan,107.6604554865,0.0,nan,85.7142857143,nan,nan
-37,83.9189879445,nan,82.0371941022,52.9997827369,nan,49.2273857928,115.9420289855,nan,111.801242236,85.7142857143,nan,85.7142857143,nan,nan
-36,64.783066703,nan,78.1199542722,57.7299109221,nan,50.7703972368,115.9420289855,nan,111.801242236,85.7142857143,nan,85.7142857143,nan,nan
-35,76.5104628805,nan,79.344425423,35.3828486297,nan,51.5685066044,86.9565217391,nan,115.9420289855,85.7142857143,nan,73.4693877551,nan,nan
-34,89.9778657855,nan,78.5067542675,37.1333685093,nan,49.099688294,86.9565217391,nan,107.6604554865,0.0,nan,61.2244897959,nan,nan
-33,84.2096811926,nan,78.0214745188,52.4038610758,nan,50.5575680721,86.9565217391,nan,103.5196687371,85.7142857143,nan,48.9795918367,nan,nan
-32,55.6926735612,nan,75.1596291545,60.5977839163,nan,50.5735302594,115.9420289855,nan,107.6604554865,171.4285714286,nan,73.4693877551,nan,nan
-31,90.5717105637,nan,77.9520640901,52.9625376331,nan,49.8871562033,57.9710144928,nan,95.2380952381,85.7142857143,nan,85.7142857143,nan,nan
-30,73.6409052465,nan,76.4837665619,43.1298302244,nan,48.4771629872,57.9710144928,nan,86.9565217391,171.4285714286,nan,97.9591836735,nan,nan
-29,86.9380449633,nan,79.6487634562,50.3926254694,nan,47.4289793511,86.9565217391,nan,82.8157349896,85.7142857143,nan,97.9591836735,nan,nan
-28,74.6749426573,nan,79.3865462814,53.5212141904,nan,50.0201744312,57.9710144928,nan,78.6749482402,85.7142857143,nan,97.9591836735,nan,nan
-27,86.7054903649,nan,78.9190640785,58.4375678947,nan,53.0636314863,115.9420289855,nan,82.8157349896,171.4285714286,nan,122.4489795918,nan,nan
-26,94.7369295318,nan,80.4229566984,47.2267916447,nan,52.324050139,86.9565217391,nan,82.8157349896,85.7142857143,nan,122.4489795918,nan,nan
-25,71.6849549633,nan,82.7075683273,61.6406468233,nan,52.4730305543,144.9275362319,nan,86.9565217391,85.7142857143,nan,110.2040816327,nan,nan
-24,73.1924070924,nan,80.2248106885,55.9049008349,nan,52.8933681545,86.9565217391,nan,91.0973084886,85.7142857143,nan,110.2040816327,nan,nan
-23,84.865817381,nan,81.8283695649,97.0979856606,nan,60.6031046454,86.9565217391,nan,95.2380952381,171.4285714286,nan,110.2040816327,nan,nan
-22,98.1795681406,nan,83.4343014473,83.6525031814,nan,65.3545157471,115.9420289855,nan,99.3788819876,85.7142857143,nan,110.2040816327,nan,nan
-21,89.6788670161,nan,85.5777192129,113.5230764456,nan,73.926210355,115.9420289855,nan,107.6604554865,0.0,nan,97.9591836735,nan,nan
-20,113.2665477131,nan,89.3721559769,130.3951084764,nan,84.2058590095,86.9565217391,nan,103.5196687371,85.7142857143,nan,85.7142857143,nan,nan
-19,95.409676763,nan,89.4682627242,127.5272354822,nan,95.6773509863,115.9420289855,nan,107.6604554865,85.7142857143,nan,85.7142857143,nan,nan
-18,142.0617903105,nan,99.5220963452,84.5836307769,nan,98.9549201226,86.9565217391,nan,99.3788819876,85.7142857143,nan,85.7142857143,nan,nan
-17,150.6040190418,nan,110.5808980523,122.4619013626,nan,108.4630630551,115.9420289855,nan,103.5196687371,85.7142857143,nan,85.7142857143,nan,nan
-16,126.073661669,nan,116.4677329506,135.2369719731,nan,113.9114896711,115.9420289855,nan,107.6604554865,85.7142857143,nan,73.4693877551,nan,nan
-15,98.4619558672,nan,116.5080740544,149.3528663211,nan,123.297255834,86.9565217391,nan,103.5196687371,85.7142857143,nan,73.4693877551,nan,nan
-14,148.9927478956,nan,124.9814856086,128.7935690121,nan,125.478754772,86.9565217391,nan,99.3788819876,85.7142857143,nan,85.7142857143,nan,nan
-13,99.1513141411,nan,122.9650236697,158.1427108228,nan,129.4426979644,115.9420289855,nan,103.5196687371,171.4285714286,nan,97.9591836735,nan,nan
-12,148.4279724423,nan,130.5390659097,161.7182407896,nan,134.327127294,86.9565217391,nan,99.3788819876,85.7142857143,nan,97.9591836735,nan,nan
-11,145.1306804575,nan,130.9774787878,171.5509481983,nan,146.7510297828,144.9275362319,nan,107.6604554865,85.7142857143,nan,97.9591836735,nan,nan
-10,141.2146271305,nan,129.6361370862,168.496849685,nan,153.3274509717,115.9420289855,nan,107.6604554865,85.7142857143,nan,97.9591836735,nan,nan
-9,117.4857525702,nan,128.4092929292,245.4452341786,nan,169.0714884296,57.9710144928,nan,99.3788819876,85.7142857143,nan,97.9591836735,nan,nan
-8,133.0378413396,nan,133.3487051396,216.058847264,nan,178.6009142786,86.9565217391,nan,99.3788819876,171.4285714286,nan,110.2040816327,nan,nan
-7,156.5507723443,nan,134.4284229179,196.6169030696,nan,188.2899620011,86.9565217391,nan,99.3788819876,0.0,nan,97.9591836735,nan,nan
-6,154.9228901553,nan,142.39579092,253.676402123,nan,201.9376321869,86.9565217391,nan,95.2380952381,171.4285714286,nan,97.9591836735,nan,nan
-5,138.5983878983,nan,140.9915645565,252.3355783854,nan,214.8829661291,57.9710144928,nan,91.0973084886,85.7142857143,nan,97.9591836735,nan,nan
-4,156.0067606944,nan,142.5452903047,293.7148887303,nan,232.3349576337,144.9275362319,nan,91.0973084886,85.7142857143,nan,97.9591836735,nan,nan
-3,202.4969165752,nan,151.2999030825,235.4635463546,nan,241.9016285865,144.9275362319,nan,95.2380952381,85.7142857143,nan,97.9591836735,nan,nan
-2,161.3015305692,nan,157.5592999395,299.8975759645,nan,249.6805345559,86.9565217391,nan,99.3788819876,171.4285714286,nan,110.2040816327,nan,nan
-1,156.2143987287,nan,160.8702367093,288.575064403,nan,260.0399941472,144.9275362319,nan,107.6604554865,0.0,nan,85.7142857143,nan,nan
0,nan,158.3331372307,nan,nan,283.7816195413,nan,nan,88.6086956522,nan,nan,94.4142857143,nan,85.7142857143,96.9257142857
1,nan,150.9856577488,nan,nan,313.3132623607,nan,nan,115.5652173913,nan,nan,97.1571428571,nan,171.4285714286,98.3142857143
2,nan,151.2759357208,nan,nan,299.2644091995,nan,nan,99.884057971,nan,nan,98.7685714286,nan,85.7142857143,96.4285714286
3,nan,151.9968549759,nan,nan,285.9604581148,nan,nan,90.3768115942,nan,nan,98.16,nan,85.7142857143,94.3028571429
4,nan,159.2567112073,nan,nan,318.1290542847,nan,nan,114.347826087,nan,nan,95.2285714286,nan,85.7142857143,95.5542857143
5,nan,163.4323120772,nan,nan,300.1769142431,nan,nan,91.8260869565,nan,nan,94.1914285714,nan,171.4285714286,97.8
6,nan,171.9483784162,nan,nan,288.2808280828,nan,nan,97.2753623188,nan,nan,96.8742857143,nan,85.7142857143,97.8942857143
7,nan,182.721470188,nan,nan,331.0307582482,nan,nan,88.3188405797,nan,nan,98.6828571429,nan,85.7142857143,98.1685714286
8,nan,178.8137223824,nan,nan,327.723393029,nan,nan,94.5507246377,nan,nan,98.0742857143,nan,171.4285714286,97.74
9,nan,183.0383258284,nan,nan,310.0841118595,nan,nan,101.4782608696,nan,nan,96.5742857143,nan,85.7142857143,94.8942857143
10,nan,177.9773563802,nan,nan,315.0302616469,nan,nan,111.5942028986,nan,nan,93.6428571429,nan,85.7142857143,93.5228571429
11,nan,185.8966710086,nan,nan,309.4472205841,nan,nan,108.6956521739,nan,nan,93.5228571429,nan,85.7142857143,94.5171428571
12,nan,166.8982061458,nan,nan,308.3894596356,nan,nan,89.9420289855,nan,nan,95.7857142857,nan,85.7142857143,95.4257142857
13,nan,173.5206136119,nan,nan,360.0186225519,nan,nan,93.1014492754,nan,nan,98.3571428571,nan,171.4285714286,95.04
14,nan,185.475581075,nan,nan,345.4818585307,nan,nan,107.7101449275,nan,nan,99.1371428571,nan,85.7142857143,95.0142857143
15,nan,179.5782456247,nan,nan,361.0689344797,nan,nan,111.4782608696,nan,nan,98.7257142857,nan,85.7142857143,95.8371428571
16,nan,196.9625324088,nan,nan,321.6449920854,nan,nan,105.1014492754,nan,nan,97.4742857143,nan,0.0,98.3057142857
17,nan,196.7744123498,nan,nan,336.7665042366,nan,nan,112.4347826087,nan,nan,95.3571428571,nan,85.7142857143,99.0
18,nan,191.6906027178,nan,nan,338.8373320091,nan,nan,111.4202898551,nan,nan,92.94,nan,85.7142857143,98.1
19,nan,202.2680994614,nan,nan,333.8353145659,nan,nan,98.8695652174,nan,nan,92.8457142857,nan,171.4285714286,97.9885714286
20,nan,201.5750037029,nan,nan,344.8896613799,nan,nan,103.2173913043,nan,nan,93.7114285714,nan,85.7142857143,96.3171428571
21,nan,195.7731817483,nan,nan,371.0319997517,nan,nan,115.768115942,nan,nan,93.2742857143,nan,85.7142857143,94.62
22,nan,198.9840963108,nan,nan,348.8078463019,nan,nan,100.0289855072,nan,nan,92.8885714286,nan,85.7142857143,95.3314285714
23,nan,186.2355362806,nan,nan,364.9089046836,nan,nan,100.3768115942,nan,nan,93.2742857143,nan,171.4285714286,96.3085714286
24,nan,186.7787173783,nan,nan,384.9728421118,nan,nan,101.5072463768,nan,nan,94.9714285714,nan,85.7142857143,96.1885714286
25,nan,191.2458420484,nan,nan,365.858654831,nan,nan,94.5217391304,nan,nan,95.3828571429,nan,171.4285714286,97.0028571429
26,nan,202.1360416716,nan,nan,351.8805673671,nan,nan,94.6086956522,nan,nan,94.56,nan,85.7142857143,97.4057142857
27,nan,191.8288896487,nan,nan,391.4721127285,nan,nan,103.7101449275,nan,nan,92.94,nan,85.7142857143,96.1971428571

